Discovery of an unusually compact lensed Lyman Break Galaxy from the Hyper Suprime-Cam Survey

We report the serendipitous discovery of HSC J0904$-$0102, a quadruply-lensed Lyman break galaxy (LBG) in the Survey of Gravitationally-lensed Objects in Hyper Suprime-Cam Imaging (SuGOHI). Owing to its point-like appearance, the source was thought to be a lensed active galactic nucleus. We obtained follow-up spectroscopic data with the Gemini Multi-Object Spectrographs on the Gemini South Telescope, which confirmed this to be a lens system. The deflecting foreground galaxy is a typical early-type galaxy at a high redshift of $z_{\ell} = 0.957$ with stellar velocity dispersion $\sigma_v=259\pm56$ km~s$^{-1}$. The lensed source is identified as an LBG at $z_{\rm s} = 3.403$, based on the sharp drop bluewards of Ly$\alpha$ and other absorption features. A simple lens mass model for the system, assuming a singular isothermal ellipsoid, yields an Einstein radius of $\theta_{\rm Ein} = 1. 23^{\prime\prime}$ and a total mass within the Einstein radius of $M_{\rm Ein} = (5.55\pm 0.24) \times 10^{11}M_{\odot}$ corresponding to a velocity dispersion of $\sigma_{\rm SIE}= 283\pm 3$ km~s$^{-1}$, which is in good agreement with the value derived spectroscopically. The most isolated lensed LBG image has a magnification of $\sim 6.5$. In comparison with other lensed LBGs and typical $z\sim4$ LBG populations, HSC J0904$-$0102 is unusually compact, an outlier at $>2\sigma$ confidence. Together with a previously discovered SuGOHI lens, HSC J1152$+$0047, that is similarly compact, we believe that the HSC Survey is extending LBG studies down to smaller galaxy sizes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> contributors.txt <==
Anton T. Jaelani    Kindai Univ., Tohoku Univ., ITB
Anupreeta More      IUCAA, IPMU
Alessandro Sonnenfeld   Leiden, IPMU
Masamune Oguri      The Univ. of Tokyo, IPMU
Cristian E. Rusu    NAOJ
Kenneth C. Wong     IPMU
James H. H. Chan    EPFL
Sherry H. Suyu      MPIA, ASIAA
Issha Kayo          Tokyo Univ. of Tech
Kaiki T. Inoue      Kindai Univ.
Chien-Hsiu Lee      NOAO
